The Qweak Experiment: A Search for New Physics at the TeV Scale via a Measurement of the Proton's Weak Charge

We propose a new precision measurement of parity-violating electron scattering on the proton at very low Q^2 and forward angles to challenge predictions of the Standard Model and search for new physics. A unique opportunity exists to carry out the first precision measurement of the proton's weak charge, $Q_W =1 - 4\sin^2\theta_W$. A 2200 hour measurement of the parity violating asymmetry in elastic ep scattering at Q^2=0.03 (GeV/c)^2 employing 180 $\mu$A of 85% polarized beam on a 35 cm liquid Hydrogen target will determine the proton's weak charge with approximately 4% combined statistical and systematic errors. The Standard Model makes a firm prediction of $Q_W$, based on the running of the weak mixing angle from the Z0 pole down to low energies, corresponding to a 10 sigma effect in this experiment.

==> authors.txt <==
D.S. Armstrong, A. Asaturyan, T. Averett, J. Benesch, J. Birchall,
P. Bosted, A. Bruell, C. L. Capuano, G. Cates, C. Carrigee,
R. D. Carlini, S. Chattopadhyay, S. Covrig, C.A. Davis, K. Dow,
J. Dunne, D. Dutta, R. Ent, J.Erler, W. Falk, H. Fenker, J.M. Finn,
T.A. Forest, W. Franklin, D. Gaskell, M. Gericke, J. Grames, K. Grimm,
F.W. Hersman, D. Higinbotham, M. Holtrop, J.R. Hoskins, K. Johnston,
E. Ihloff, M. Jones, R. Jones, K. Joo, J. Kelsey, C. Keppel, M. Khol,
P. King, E. Korkmaz, S. Kowalski, J. Leacock, J.P. Leckey, L. Lee,
A. Lung, D. Mack, S. Majewski, J. Mammei, J. Martin, D. Meekins,
A. Micherdzinska, A. Mkrtchyan, H. Mkrtchyan, N. Morgan, K. E. Myers,
A. Narayan, A. K. Opper, J. Pan, S.A. Page, K. Paschke, M. Pitt,
M. Poelker, Y. Prok, W. D. Ramsay, M. Ramsey-Musolf, J. Roche,
N. Simicevic, G. Smith, T. Smith, P. Souder, D. Spayde, B. E. Stokes,
R. Suleiman, V. Tadevosyan, E. Tsentalovich, W.T.H. van Oers,
W. Vulcan, P. Wang, S. Wells, S.A. Wood, S. Yang , R. Young, H. Zhu, C. Zorn


